The ExaNeSt Prototype: Evaluation of Efficient HPC Communication Hardware in an ARM-based Multi-FPGA Rack

We present and evaluate the ExaNeSt Prototype, a liquid-cooled rack prototype consisting of 256 Xilinx ZU9EG MPSoCs, 4 TBytes of DRAM, 16 TBytes of SSD, and configurable interconnection 10-Gbps hardware. We developed this testbed in 2016-2019 to validate the flexibility of FPGAs for experimenting with efficient hardware support for HPC communication among tens of thousands of processors and accelerators in the quest towards Exascale systems and beyond. We present our key design choices reagrding overall system architecture, PCBs and runtime software, and summarize insights resulting from measurement and analysis. Of particular note, our custom interconnect includes a low-cost low-latency network interface, offering user-level zero-copy RDMA, which we have tightly coupled with the ARMv8 processors in the MPSoCs. We have developed a system software runtime on top of these features, and have been able to run MPI. We have evaluated our testbed through MPI microbenchmarks, mini, and full MPI applications. Single hop, one way latency is $1.3$~$\mu$s; approximately $0.47$~$\mu$s out of these are attributed to network interface and the user-space library that exposes its functionality to the runtime. Latency over longer paths increases as expected, reaching $2.55$~$\mu$s for a five-hop path. Bandwidth tests show that, for a single hop, link utilization reaches $82\%$ of the theoretical capacity. Microbenchmarks based on MPI collectives reveal that broadcast latency scales as expected when the number of participating ranks increases. We also implemented a custom Allreduce accelerator in the network interface, which reduces the latency of such collectives by up to $88\%$. We assess performance scaling through weak and strong scaling tests for HPCG, LAMMPS, and the miniFE mini application; for all these tests, parallelization efficiency is at least $69\%$, or better.

==> abstract.txt <==
We present and evaluate the ExaNeSt Prototype,
which compactly packages
256 Xilinx ZU9EG MPSoCs, 4 TBytes of DRAM, and 16 TBytes of SSD
into a liquid-cooled rack,
using configurable interconnection hardware based on 10 Gbps links.
We developed this testbed in 2016-2019
in order to leverage the flexibility of FPGAs for experimenting with
efficient hardware support for HPC communication
among tens of thousands of processors and accelerators
in the quest towards Exascale systems and beyond.
In the years since then, we carefully studied this system,
and we present here our key design choices
and the insights resulting from their measurement and analysis.

We developed this testbed,
from architecture to the PCBs and the runtime software,
within the ExaNeSt project.
It is fully operational
in configurations with up to 12x4x4 MPSoC nodes.
It achieves high density through tight board design,
while also leveraging state-of-the-art liquid cooling technology.
In this paper, we present a thorough architectural analysis,
along with important aspects of our infrastructure development. 
Our custom interconnect includes
a low-cost low-latency network interface,
offering user-level, zero-copy RDMA,
which we coupled with the ARMv8 processors in the MPSoCs.
We further developed the corresponding runtimes
that allow us to test real MPI applications on the large-scale testbed.

We evaluated our platform
through MPI microbenchmarks, mini, and full MPI applications.
Single hop, one way latency is $1.3$~$\mu$s;
approximately $0.47$~$\mu$s out of these are attributed to
network interface and the user-space library that exposes its functionality to the runtime.
Latency over longer paths increases as expected,
reaching $2.55$~$\mu$s for a five-hop path.
Bandwidth tests show that, for single hop,
link utilization reaches $82\%$ of the theoretical capacity.
Microbenchmarks based on MPI collectives reveal that
broadcast latency scales as expected
when the number of participating ranks increases.
We also implemented a custom Allreduce accelerator
in the network interface,
which reduces the latency of such collectives by up to $88\%$.
We assess performance scaling through weak and strong scaling tests for HPCG, LAMMPS, and the miniFE mini application;
for all these tests, parallelization efficiency
is at least $69\%$, or better.

